Languages of Play: Towards semantic foundations for game interfaces

Formal models of games help us account for and predict behavior, leading to more robust and innovative designs. While the games research community has proposed many formalisms for both the "game half" (game models, game description languages) and the "human half" (player modeling) of a game experience, little attention has been paid to the interface between the two, particularly where it concerns the player expressing her intent toward the game. We describe an analytical and computational toolbox based on programming language theory to examine the phenomenon sitting between control schemes and game rules, which we identify as a distinct player intent language for each game.

==> ic2017-desc.txt <==
Incremental computations are those that process input changes faster
than a naive recomputation from scratch. Due to the importance and
prevalence of incremental, reactive systems, ad hoc variants of
incremental computation are ubiquitous in modern software systems. As
an everyday example, spreadsheets such as Excel re-calculate
selectively based on user interaction and the dynamic dependencies of
formula. Incremental computation is needed in this domain, and many
others, for efficiency and responsiveness. As other examples, build
systems and integrated development environments re-compile
selectively, based on the code dependencies. Hence, build systems
strive to use a domain-specific form of incremental computation that
is aware of compiler dependencies Erdweg et al. [2015], Szabo et
al. [2016]. Doing so is necessary to support interactive development,
testing and debugging, which should be responsive to code
changes. Meanwhile, the interactive behavior of the visual elements in
the development tools, and their interaction with external tools, can
be modeled with reactive computation. Finally, modern web browsers
(such as Chrome, Firefox, Safari, etc.) house incremental computations
that respond to mobile code, whose execution leads to re-computing
layout and styling information (viz., dynamic variation of CSS
attributes incrementally affect the placement and appearance of modern
web pages). These scripts, as well as the browser platform in which
they run, are incremental, reactive computations [Anderson et al.,
2015].

Due to their prevalence in practical systems used every day, notions
of incremental computing abound in computer science broadly, and
within research on programming languages (PL). In the area of PL,
researchers are particularly interested in language-based approaches
to incremental computation. In contrast to the algorithms community
that often studies each incremental problem in isolation (e.g.,
incremental convex hull), PL researchers study large classes of
incremental programs that are defined by a general language. Their
typical goal is to provide a language and associated technique that is
general enough to express the behavior of many incremental or reactive
programs. For instance, many general-purpose techniques can derive the
incremental behavior of two-dimensional convex hull from the
expression of a textbook algorithm for the non-incremental algorithm
(e.g., quickhull) [Acar et al., 2006, Hammer and Acar, 2008, Acar and
Ley-Wild, 2009, Hammer et al., 2015]. More generally, researchers have
shown that for certain algorithms, inputs, and classes of input
changes, IC delivers large, even asymptotic speed-ups over full
reevaluation [Acar et al., 2007, 2008]. IC has been developed in many
different language settings [Shankar and Bodik, 2007, Hammer et al.,
2007, 2009, Chen et al., 2014], and has even been used to address open
problems, e.g., in computational geometry [Acar et al., 2010].

Call for Papers
Coming soon.

